Marginal Price Optimization

We introduce a new framework for optimal routing and arbitrage in AMM driven markets. This framework improves on the original best-practice convex optimization by restricting the search to the boundary of the optimal space. We can parameterize this boundary using a set of prices, and a potentially very high dimensional optimization problem (2 optimization variables per curve) gets reduced to a much lower dimensional root finding problem (1 optimization variable per token, regardless of the number of the curves). Our reformulation is similar to the dual problem of a reformulation of the original convex problem. We show our reformulation of the problem is equivalent to the original formulation except in the case of infinitely concentrated liquidity, where we provide a suitable approximation. Our formulation performs far better than the original one in terms of speed - we obtain an improvement of up to 200x against Clarabel, the new CVXPY default solver - and robustness, especially on levered curves.

==> _img/arb_tbl_6_bync2_10.csv <==
,cn,nt,nc,sd,ot,ost,t_ms,r,n
0,"cpar_nt(n=10, nt=10, nc=2, sd=0.1)",10,2,0.1,m,f,0.33,0.0,10
1,"cpar_nt(n=10, nt=10, nc=2, sd=0.1)",10,2,0.1,c,dflt,14.97,4.360375108501145e-11,10
2,"cpar_nt(n=10, nt=10, nc=2, sd=0.1)",10,2,0.1,c,ecos,3.94,-1.390875366599733e-09,10
3,"cpar_nt(n=10, nt=10, nc=2, sd=0.1)",10,2,0.1,c,scs,3.93,1.2387407621098224e-06,10
4,"cpar_nt(n=10, nt=10, nc=5, sd=0.1)",10,5,0.1,m,f,0.44,0.0,10
5,"cpar_nt(n=10, nt=10, nc=5, sd=0.1)",10,5,0.1,c,dflt,25.96,-5.540707572925812e-10,10
6,"cpar_nt(n=10, nt=10, nc=5, sd=0.1)",10,5,0.1,c,ecos,8.37,8.275332277737177e-08,10
7,"cpar_nt(n=10, nt=10, nc=5, sd=0.1)",10,5,0.1,c,scs,8.42,-2.3200451953638853e-06,10
8,"cpar_nt(n=10, nt=10, nc=10, sd=0.1)",10,10,0.1,m,f,1.6,-0.09642441799451262,10
9,"cpar_nt(n=10, nt=10, nc=10, sd=0.1)",10,10,0.1,c,dflt,50.09,0.0,10
10,"cpar_nt(n=10, nt=10, nc=10, sd=0.1)",10,10,0.1,c,ecos,17.64,-0.09642438359367933,10
11,"cpar_nt(n=10, nt=10, nc=10, sd=0.1)",10,10,0.1,c,scs,15.4,-0.09642688208150574,10
12,"cpar_nt(n=5, nt=10, nc=20, sd=0.1)",10,20,0.1,m,f,3.29,-31.42502816946626,5
13,"cpar_nt(n=5, nt=10, nc=20, sd=0.1)",10,20,0.1,c,dflt,65.15,-31.42502790498441,5
14,"cpar_nt(n=5, nt=10, nc=20, sd=0.1)",10,20,0.1,c,ecos,32.9,-31.42502654261709,5
15,"cpar_nt(n=5, nt=10, nc=20, sd=0.1)",10,20,0.1,c,scs,28.5,-31.425323656517477,5
16,"cpar_nt(n=5, nt=10, nc=50, sd=0.1)",10,50,0.1,m,f,6.96,-76.4769040793999,5
17,"cpar_nt(n=5, nt=10, nc=50, sd=0.1)",10,50,0.1,c,dflt,180.69,-76.4769038704869,5
18,"cpar_nt(n=5, nt=10, nc=50, sd=0.1)",10,50,0.1,c,ecos,71.08,-76.47690323614941,5
19,"cpar_nt(n=5, nt=10, nc=50, sd=0.1)",10,50,0.1,c,scs,78.69,-76.47684649188324,5
20,"cpar_nt(n=3, nt=10, nc=100, sd=0.1)",10,100,0.1,m,f,10.24,-272.24850123096223,3
21,"cpar_nt(n=3, nt=10, nc=100, sd=0.1)",10,100,0.1,c,dflt,334.05,-272.2485017412352,3
22,"cpar_nt(n=3, nt=10, nc=100, sd=0.1)",10,100,0.1,c,ecos,141.63,-272.2485001762802,3
23,"cpar_nt(n=3, nt=10, nc=100, sd=0.1)",10,100,0.1,c,scs,157.42,-272.24850974849795,3
24,"cpar_nt(n=3, nt=10, nc=150, sd=0.1)",10,150,0.1,m,f,15.07,-315.6141277778181,3
25,"cpar_nt(n=3, nt=10, nc=150, sd=0.1)",10,150,0.1,c,dflt,549.46,-315.61412806744545,3
26,"cpar_nt(n=3, nt=10, nc=150, sd=0.1)",10,150,0.1,c,ecos,221.24,-315.61412892004597,3
27,"cpar_nt(n=3, nt=10, nc=150, sd=0.1)",10,150,0.1,c,scs,237.88,-315.61415884027014,3
28,"cpar_nt(n=2, nt=10, nc=200, sd=0.1)",10,200,0.1,m,f,20.86,-452.54196717964726,2
29,"cpar_nt(n=2, nt=10, nc=200, sd=0.1)",10,200,0.1,c,dflt,761.31,-452.54197047766115,2
30,"cpar_nt(n=2, nt=10, nc=200, sd=0.1)",10,200,0.1,c,ecos,310.14,-452.5419667676765,2
31,"cpar_nt(n=2, nt=10, nc=200, sd=0.1)",10,200,0.1,c,scs,292.39,-452.5410113812477,2
32,"cpar_nt(n=1, nt=10, nc=500, sd=0.1)",10,500,0.1,m,f,50.97,-1267.1409620661311,1
33,"cpar_nt(n=1, nt=10, nc=500, sd=0.1)",10,500,0.1,c,dflt,2852.59,-1267.140982989577,1
34,"cpar_nt(n=1, nt=10, nc=500, sd=0.1)",10,500,0.1,c,ecos,870.46,-1267.1409603564723,1
35,"cpar_nt(n=1, nt=10, nc=500, sd=0.1)",10,500,0.1,c,scs,888.94,-1267.1417452966846,1
36,"cpar_nt(n=1, nt=10, nc=1000, sd=0.1)",10,1000,0.1,m,f,103.48,-2604.3450767712134,1
37,"cpar_nt(n=1, nt=10, nc=1000, sd=0.1)",10,1000,0.1,c,dflt,9597.31,-2604.3450917675796,1
38,"cpar_nt(n=1, nt=10, nc=1000, sd=0.1)",10,1000,0.1,c,ecos,1897.21,-2604.3450756522416,1
39,"cpar_nt(n=1, nt=10, nc=1000, sd=0.1)",10,1000,0.1,c,scs,1889.96,-2604.346000101517,1
40,"cpar_nt(n=1, nt=10, nc=1500, sd=0.1)",10,1500,0.1,m,f,157.7,-3784.4464649890515,1
41,"cpar_nt(n=1, nt=10, nc=1500, sd=0.1)",10,1500,0.1,c,dflt,26552.12,-3784.446498467989,1
42,"cpar_nt(n=1, nt=10, nc=1500, sd=0.1)",10,1500,0.1,c,ecos,3003.12,-3784.446464565537,1
43,"cpar_nt(n=1, nt=10, nc=1500, sd=0.1)",10,1500,0.1,c,scs,3295.4,-3784.420554926396,1
44,"cpar_nt(n=1, nt=10, nc=2000, sd=0.1)",10,2000,0.1,m,f,215.5,-5136.2771243957695,1
45,"cpar_nt(n=1, nt=10, nc=2000, sd=0.1)",10,2000,0.1,c,dflt,44524.22,-5136.277156960273,1
46,"cpar_nt(n=1, nt=10, nc=2000, sd=0.1)",10,2000,0.1,c,ecos,4854.13,-5136.27710719616,1
47,"cpar_nt(n=1, nt=10, nc=2000, sd=0.1)",10,2000,0.1,c,scs,4496.07,-5136.282356138299,1


==> _img/arb_tbl_6_bync_10.csv <==
,cn,nt,nc,sd,ot,ost,t_ms,r,n
0,"cpar_nt(n=10, nt=10, nc=2, sd=0.1)",10,2,0.1,m,f,0.29,0.0,10
1,"cpar_nt(n=10, nt=10, nc=2, sd=0.1)",10,2,0.1,c,dflt,12.17,4.103732232452121e-10,10
2,"cpar_nt(n=10, nt=10, nc=2, sd=0.1)",10,2,0.1,c,ecos,3.95,1.7590674885693715e-09,10
3,"cpar_nt(n=10, nt=10, nc=2, sd=0.1)",10,2,0.1,c,scs,3.91,-1.7147440316718912e-09,10
4,"cpar_nt(n=10, nt=10, nc=5, sd=0.1)",10,5,0.1,m,f,8.38,0.0,10
5,"cpar_nt(n=10, nt=10, nc=5, sd=0.1)",10,5,0.1,c,dflt,23.24,-1.1885309991157534e-10,10
6,"cpar_nt(n=10, nt=10, nc=5, sd=0.1)",10,5,0.1,c,ecos,8.09,3.138164409107146e-09,10
7,"cpar_nt(n=10, nt=10, nc=5, sd=0.1)",10,5,0.1,c,scs,65.87,-0.003685689686067039,10
8,"cpar_nt(n=10, nt=10, nc=10, sd=0.1)",10,10,0.1,m,f,1.48,-7.846911848334457,10
9,"cpar_nt(n=10, nt=10, nc=10, sd=0.1)",10,10,0.1,c,dflt,39.52,-7.846911824876086,10
10,"cpar_nt(n=10, nt=10, nc=10, sd=0.1)",10,10,0.1,c,ecos,14.85,-7.846911520953256,10
11,"cpar_nt(n=10, nt=10, nc=10, sd=0.1)",10,10,0.1,c,scs,17.61,-7.8468405612968315,10
12,"cpar_nt(n=5, nt=10, nc=20, sd=0.1)",10,20,0.1,m,f,3.33,-39.406392393188185,5
13,"cpar_nt(n=5, nt=10, nc=20, sd=0.1)",10,20,0.1,c,dflt,69.88,-39.40639235124511,5
14,"cpar_nt(n=5, nt=10, nc=20, sd=0.1)",10,20,0.1,c,ecos,33.47,-39.40639237832834,5
15,"cpar_nt(n=5, nt=10, nc=20, sd=0.1)",10,20,0.1,c,scs,28.75,-39.40639539501233,5
16,"cpar_nt(n=5, nt=10, nc=50, sd=0.1)",10,50,0.1,m,f,7.16,-110.21575447057023,5
17,"cpar_nt(n=5, nt=10, nc=50, sd=0.1)",10,50,0.1,c,dflt,172.72,-110.21575202438905,5
18,"cpar_nt(n=5, nt=10, nc=50, sd=0.1)",10,50,0.1,c,ecos,77.46,-110.2157546206135,5
19,"cpar_nt(n=5, nt=10, nc=50, sd=0.1)",10,50,0.1,c,scs,71.14,-110.21558123577238,5
20,"cpar_nt(n=3, nt=10, nc=100, sd=0.1)",10,100,0.1,m,f,10.3,-177.16832793707806,3
21,"cpar_nt(n=3, nt=10, nc=100, sd=0.1)",10,100,0.1,c,dflt,392.35,-177.16832795307465,3
22,"cpar_nt(n=3, nt=10, nc=100, sd=0.1)",10,100,0.1,c,ecos,150.96,-177.16832846625925,3
23,"cpar_nt(n=3, nt=10, nc=100, sd=0.1)",10,100,0.1,c,scs,143.5,-177.16835034597779,3
24,"cpar_nt(n=3, nt=10, nc=150, sd=0.1)",10,150,0.1,m,f,20.18,-357.7197816650521,3
25,"cpar_nt(n=3, nt=10, nc=150, sd=0.1)",10,150,0.1,c,dflt,522.49,-357.71977874442024,3
26,"cpar_nt(n=3, nt=10, nc=150, sd=0.1)",10,150,0.1,c,ecos,217.95,-357.7197835471817,3
27,"cpar_nt(n=3, nt=10, nc=150, sd=0.1)",10,150,0.1,c,scs,237.63,-357.7198006262735,3
28,"cpar_nt(n=3, nt=10, nc=200, sd=0.1)",10,200,0.1,m,f,20.69,-511.7266992677065,3
29,"cpar_nt(n=3, nt=10, nc=200, sd=0.1)",10,200,0.1,c,dflt,661.14,-511.7266994193474,3
30,"cpar_nt(n=3, nt=10, nc=200, sd=0.1)",10,200,0.1,c,ecos,291.78,-511.7267002801948,3
31,"cpar_nt(n=3, nt=10, nc=200, sd=0.1)",10,200,0.1,c,scs,326.22,-511.7302589698845,3


==> _img/arb_tbl_6_bync_2.csv <==
,cn,nt,nc,sd,ot,ost,t_ms,r,n
0,"cpar_nt(n=10, nt=2, nc=2, sd=0.1)",2,2,0.1,m,p,0.85,-0.6779341014083684,10
1,"cpar_nt(n=10, nt=2, nc=2, sd=0.1)",2,2,0.1,m,f,0.3,-0.677934101420874,10
2,"cpar_nt(n=10, nt=2, nc=2, sd=0.1)",2,2,0.1,c,dflt,10.72,-0.6779340996004777,10
3,"cpar_nt(n=10, nt=2, nc=2, sd=0.1)",2,2,0.1,c,ecos,3.62,-0.6779341054378918,10
4,"cpar_nt(n=10, nt=2, nc=2, sd=0.1)",2,2,0.1,c,scs,3.61,-0.677945256478349,10
5,"cpar_nt(n=10, nt=2, nc=5, sd=0.1)",2,5,0.1,m,p,1.83,-6.51775958780479,10
6,"cpar_nt(n=10, nt=2, nc=5, sd=0.1)",2,5,0.1,m,f,0.3,-6.517759587805699,10
7,"cpar_nt(n=10, nt=2, nc=5, sd=0.1)",2,5,0.1,c,dflt,17.83,-6.517759574449016,10
8,"cpar_nt(n=10, nt=2, nc=5, sd=0.1)",2,5,0.1,c,ecos,10.27,-6.517759598975424,10
9,"cpar_nt(n=10, nt=2, nc=5, sd=0.1)",2,5,0.1,c,scs,7.69,-6.5177597544661054,10
10,"cpar_nt(n=10, nt=2, nc=10, sd=0.1)",2,10,0.1,m,p,3.62,-11.420956286823412,10
11,"cpar_nt(n=10, nt=2, nc=10, sd=0.1)",2,10,0.1,m,f,0.48,-11.420956286716546,10
12,"cpar_nt(n=10, nt=2, nc=10, sd=0.1)",2,10,0.1,c,dflt,28.04,-11.420956262812552,10
13,"cpar_nt(n=10, nt=2, nc=10, sd=0.1)",2,10,0.1,c,ecos,16.57,-11.420956264370774,10
14,"cpar_nt(n=10, nt=2, nc=10, sd=0.1)",2,10,0.1,c,scs,16.83,-11.421045357717535,10
15,"cpar_nt(n=5, nt=2, nc=20, sd=0.1)",2,20,0.1,m,p,7.28,-90.88450960117609,5
16,"cpar_nt(n=5, nt=2, nc=20, sd=0.1)",2,20,0.1,m,f,0.7,-90.88450960117962,5
17,"cpar_nt(n=5, nt=2, nc=20, sd=0.1)",2,20,0.1,c,dflt,46.55,-90.88450494823142,5
18,"cpar_nt(n=5, nt=2, nc=20, sd=0.1)",2,20,0.1,c,ecos,31.61,-90.88450924612539,5
19,"cpar_nt(n=5, nt=2, nc=20, sd=0.1)",2,20,0.1,c,scs,31.96,-90.88451297558714,5
20,"cpar_nt(n=5, nt=2, nc=50, sd=0.1)",2,50,0.1,m,p,17.56,-117.98383285886928,5
21,"cpar_nt(n=5, nt=2, nc=50, sd=0.1)",2,50,0.1,m,f,1.06,-117.983832859583,5
22,"cpar_nt(n=5, nt=2, nc=50, sd=0.1)",2,50,0.1,c,dflt,123.46,-117.98383267933154,5
23,"cpar_nt(n=5, nt=2, nc=50, sd=0.1)",2,50,0.1,c,ecos,74.61,-117.98383206527963,5
24,"cpar_nt(n=5, nt=2, nc=50, sd=0.1)",2,50,0.1,c,scs,70.18,-117.98378913910943,5
25,"cpar_nt(n=3, nt=2, nc=100, sd=0.1)",2,100,0.1,m,p,35.08,-230.41852436924125,3
26,"cpar_nt(n=3, nt=2, nc=100, sd=0.1)",2,100,0.1,m,f,2.75,-230.418524369264,3
27,"cpar_nt(n=3, nt=2, nc=100, sd=0.1)",2,100,0.1,c,dflt,274.02,-230.41852400993028,3
28,"cpar_nt(n=3, nt=2, nc=100, sd=0.1)",2,100,0.1,c,ecos,148.8,-230.41852408182916,3
29,"cpar_nt(n=3, nt=2, nc=100, sd=0.1)",2,100,0.1,c,scs,149.61,-230.42060024320566,3
30,"cpar_nt(n=3, nt=2, nc=150, sd=0.1)",2,150,0.1,m,p,52.74,-325.5956213381853,3
31,"cpar_nt(n=3, nt=2, nc=150, sd=0.1)",2,150,0.1,m,f,2.88,-325.59562138895217,3
32,"cpar_nt(n=3, nt=2, nc=150, sd=0.1)",2,150,0.1,c,dflt,387.9,-325.595620785834,3
33,"cpar_nt(n=3, nt=2, nc=150, sd=0.1)",2,150,0.1,c,ecos,219.65,-325.59562085728106,3
34,"cpar_nt(n=3, nt=2, nc=150, sd=0.1)",2,150,0.1,c,scs,231.48,-325.5959191831598,3
35,"cpar_nt(n=3, nt=2, nc=200, sd=0.1)",2,200,0.1,m,p,71.42,-433.3587260440786,3
36,"cpar_nt(n=3, nt=2, nc=200, sd=0.1)",2,200,0.1,m,f,5.38,-433.3587260440331,3
37,"cpar_nt(n=3, nt=2, nc=200, sd=0.1)",2,200,0.1,c,dflt,531.28,-433.358725303186,3
38,"cpar_nt(n=3, nt=2, nc=200, sd=0.1)",2,200,0.1,c,ecos,296.82,-433.3587253975787,3
39,"cpar_nt(n=3, nt=2, nc=200, sd=0.1)",2,200,0.1,c,scs,303.49,-433.36127680345595,3


==> _img/arb_tbl_6_bync_5.csv <==
,cn,nt,nc,sd,ot,ost,t_ms,r,n
0,"cpar_nt(n=10, nt=5, nc=2, sd=0.1)",5,2,0.1,m,f,0.51,1.3528733688872308e-11,10
1,"cpar_nt(n=10, nt=5, nc=2, sd=0.1)",5,2,0.1,c,dflt,11.6,2.6324329096222642e-11,10
2,"cpar_nt(n=10, nt=5, nc=2, sd=0.1)",5,2,0.1,c,ecos,3.78,4.645372216994929e-09,10
3,"cpar_nt(n=10, nt=5, nc=2, sd=0.1)",5,2,0.1,c,scs,3.77,3.5973547721914534e-08,10
4,"cpar_nt(n=10, nt=5, nc=5, sd=0.1)",5,5,0.1,m,f,0.65,-1.4733060170037788,10
5,"cpar_nt(n=10, nt=5, nc=5, sd=0.1)",5,5,0.1,c,dflt,23.43,-1.4733060650078968,10
6,"cpar_nt(n=10, nt=5, nc=5, sd=0.1)",5,5,0.1,c,ecos,8.01,-1.4733062713692,10
7,"cpar_nt(n=10, nt=5, nc=5, sd=0.1)",5,5,0.1,c,scs,8.0,-1.4729834747954662,10
8,"cpar_nt(n=10, nt=5, nc=10, sd=0.1)",5,10,0.1,m,f,0.98,-12.837538961099199,10
9,"cpar_nt(n=10, nt=5, nc=10, sd=0.1)",5,10,0.1,c,dflt,38.37,-12.837538986794245,10
10,"cpar_nt(n=10, nt=5, nc=10, sd=0.1)",5,10,0.1,c,ecos,17.07,-12.837538764595376,10
11,"cpar_nt(n=10, nt=5, nc=10, sd=0.1)",5,10,0.1,c,scs,17.56,-12.837493763502628,10
12,"cpar_nt(n=5, nt=5, nc=20, sd=0.1)",5,20,0.1,m,f,1.45,-36.01458801308604,5
13,"cpar_nt(n=5, nt=5, nc=20, sd=0.1)",5,20,0.1,c,dflt,56.53,-36.01458783683496,5
14,"cpar_nt(n=5, nt=5, nc=20, sd=0.1)",5,20,0.1,c,ecos,32.64,-36.01458819210761,5
15,"cpar_nt(n=5, nt=5, nc=20, sd=0.1)",5,20,0.1,c,scs,32.82,-36.0146689171132,5
16,"cpar_nt(n=5, nt=5, nc=50, sd=0.1)",5,50,0.1,m,f,3.03,-150.7743844962772,5
17,"cpar_nt(n=5, nt=5, nc=50, sd=0.1)",5,50,0.1,c,dflt,146.64,-150.77438344942098,5
18,"cpar_nt(n=5, nt=5, nc=50, sd=0.1)",5,50,0.1,c,ecos,75.86,-150.77438448625662,5
19,"cpar_nt(n=5, nt=5, nc=50, sd=0.1)",5,50,0.1,c,scs,71.07,-150.7749577050607,5
20,"cpar_nt(n=3, nt=5, nc=100, sd=0.1)",5,100,0.1,m,f,5.75,-286.0460221402317,3
21,"cpar_nt(n=3, nt=5, nc=100, sd=0.1)",5,100,0.1,c,dflt,295.67,-286.0460226949464,3
22,"cpar_nt(n=3, nt=5, nc=100, sd=0.1)",5,100,0.1,c,ecos,150.84,-286.0460233070161,3
23,"cpar_nt(n=3, nt=5, nc=100, sd=0.1)",5,100,0.1,c,scs,153.23,-286.046721734054,3
24,"cpar_nt(n=3, nt=5, nc=150, sd=0.1)",5,150,0.1,m,f,8.65,-339.5492960423554,3
25,"cpar_nt(n=3, nt=5, nc=150, sd=0.1)",5,150,0.1,c,dflt,476.15,-339.5492922610266,3
26,"cpar_nt(n=3, nt=5, nc=150, sd=0.1)",5,150,0.1,c,ecos,218.95,-339.54927128682147,3
27,"cpar_nt(n=3, nt=5, nc=150, sd=0.1)",5,150,0.1,c,scs,238.01,-339.55025747959394,3
28,"cpar_nt(n=3, nt=5, nc=200, sd=0.1)",5,200,0.1,m,f,11.5,-504.324257902604,3
29,"cpar_nt(n=3, nt=5, nc=200, sd=0.1)",5,200,0.1,c,dflt,662.4,-504.3242491465571,3
30,"cpar_nt(n=3, nt=5, nc=200, sd=0.1)",5,200,0.1,c,ecos,289.37,-504.324257689168,3
31,"cpar_nt(n=3, nt=5, nc=200, sd=0.1)",5,200,0.1,c,scs,313.01,-504.3240474475384,3


==> _img/arb_tbl_6_bynt_1000.csv <==
,Unnamed: 0.1,Unnamed: 0,cn,nt,nc,sd,ot,ost,t_ms,r,n
0,0,0,"cpar_nt(n=1, nt=3, nc=1000, sd=0.1)",3,1000,0.1,m,f,59.95,-2524.5898508590635,1
1,1,1,"cpar_nt(n=1, nt=3, nc=1000, sd=0.1)",3,1000,0.1,c,dflt,7966.45,-2524.589658249744,1
2,2,2,"cpar_nt(n=1, nt=3, nc=1000, sd=0.1)",3,1000,0.1,c,ecos,1888.29,-2524.589735483653,1
3,3,3,"cpar_nt(n=1, nt=3, nc=1000, sd=0.1)",3,1000,0.1,c,scs,1932.53,-2524.590311505359,1
4,4,4,"cpar_nt(n=1, nt=5, nc=1000, sd=0.1)",5,1000,0.1,m,f,72.73,-2501.4030723420374,1
5,5,5,"cpar_nt(n=1, nt=5, nc=1000, sd=0.1)",5,1000,0.1,c,dflt,8474.92,-2501.4030567134305,1
6,6,6,"cpar_nt(n=1, nt=5, nc=1000, sd=0.1)",5,1000,0.1,c,ecos,1942.44,-2501.4030751219716,1
7,7,7,"cpar_nt(n=1, nt=5, nc=1000, sd=0.1)",5,1000,0.1,c,scs,1978.25,-2501.371536864269,1
8,8,8,"cpar_nt(n=1, nt=20, nc=1000, sd=0.1)",20,1000,0.1,m,f,296.17,-2488.7266117360705,1
9,9,9,"cpar_nt(n=1, nt=20, nc=1000, sd=0.1)",20,1000,0.1,c,dflt,10081.6,-2488.72662253641,1
10,10,10,"cpar_nt(n=1, nt=20, nc=1000, sd=0.1)",20,1000,0.1,c,ecos,1939.28,-2488.7266108409517,1
11,11,11,"cpar_nt(n=1, nt=20, nc=1000, sd=0.1)",20,1000,0.1,c,scs,1934.89,-2488.74958059579,1
12,12,12,"cpar_nt(n=1, nt=50, nc=1000, sd=0.1)",50,1000,0.1,m,f,912.72,-2405.1813241627,1
13,13,13,"cpar_nt(n=1, nt=50, nc=1000, sd=0.1)",50,1000,0.1,c,dflt,12054.82,-2405.1813304494253,1
14,14,14,"cpar_nt(n=1, nt=50, nc=1000, sd=0.1)",50,1000,0.1,c,ecos,1896.35,-2405.18132437869,1
15,15,15,"cpar_nt(n=1, nt=50, nc=1000, sd=0.1)",50,1000,0.1,c,scs,1935.6,-2405.1813563896417,1
16,16,16,"cpar_nt(n=1, nt=200, nc=1000, sd=0.1)",200,1000,0.1,m,f,3381.43,-1815.901544755258,1
17,17,17,"cpar_nt(n=1, nt=200, nc=1000, sd=0.1)",200,1000,0.1,c,dflt,13660.7,-1815.9015211250232,1
18,18,18,"cpar_nt(n=1, nt=200, nc=1000, sd=0.1)",200,1000,0.1,c,ecos,2008.96,-1815.9015548134676,1
19,19,19,"cpar_nt(n=1, nt=200, nc=1000, sd=0.1)",200,1000,0.1,c,scs,2292.89,-1815.9021801113888,1
20,20,20,"cpar_nt(n=1, nt=500, nc=1000, sd=0.1)",500,1000,0.1,m,f,13713.69,-479.54488240556515,1
21,21,21,"cpar_nt(n=1, nt=500, nc=1000, sd=0.1)",500,1000,0.1,c,dflt,27218.79,-479.54487155691766,1
22,22,22,"cpar_nt(n=1, nt=500, nc=1000, sd=0.1)",500,1000,0.1,c,ecos,2141.47,-479.5448776889977,1
23,23,23,"cpar_nt(n=1, nt=500, nc=1000, sd=0.1)",500,1000,0.1,c,scs,2824.5,-479.5451520321016,1


==> _img/arb_tbl_6_comparison1.csv <==
,curves,otype,osubtype,time_ms,result,count
0,plain2,m,p,0.81,-4.3474152169769695,100
1,plain2,m,f,0.24,-4.347415216992658,100
2,plain2,c,dflt,11.73,-4.347415217922773,100
3,plain2,c,ecos,3.9,-4.347415235787473,100
4,plain2,c,scs,3.6,-4.34741508214519,100
5,plain3,m,f,0.4,-2.7643519043427887,100
6,plain3,c,dflt,15.6,-2.764351729781751,100
7,plain3,c,ecos,5.31,-2.764351830941873,100
8,plain3,c,scs,5.05,-2.764355952579166,100
9,r-5-10,m,f,1.1,-7.514705175104041,10
10,r-5-10,c,dflt,38.46,-7.514705173019816,10
11,r-5-10,c,ecos,17.14,-7.5147055927862425,10
12,r-5-10,c,scs,14.61,-7.5147462348733605,10
13,r-5-20,m,f,1.4,-32.62742138254737,10
14,r-5-20,c,dflt,63.09,-32.627421335698386,10
15,r-5-20,c,ecos,29.79,-32.62742126912622,10
16,r-5-20,c,scs,30.1,-32.62734825209631,10
17,r-5-50,m,f,2.92,-85.82381702018552,10
18,r-5-50,c,dflt,157.88,-85.82381469544283,10
19,r-5-50,c,ecos,73.11,-85.82381693919052,10
20,r-5-50,c,scs,75.03,-85.82458355760957,10
21,r-5-100,m,f,5.47,-198.00825918789826,10
22,r-5-100,c,dflt,287.47,-198.00826098894927,10
23,r-5-100,c,ecos,148.42,-198.0082605525943,10
24,r-5-100,c,scs,153.08,-198.00884079749227,10
25,r-50-100,m,f,90.21,-107.9850391894621,3
26,r-50-100,c,dflt,716.09,-107.98503919177928,3
27,r-50-100,c,ecos,160.86,-107.98503913922409,3
28,r-50-100,c,scs,163.16,-107.98425044383167,3
29,r-100-500,m,f,861.14,-888.315450124827,2
30,r-100-500,c,dflt,4020.93,-888.3154570106083,2
31,r-100-500,c,ecos,847.0,-888.3154523645563,2
32,r-100-500,c,scs,895.02,-888.3158479786417,2
33,r-200-500,m,f,2196.62,-605.494607672594,1
34,r-200-500,c,dflt,4322.12,-605.4945885627557,1
35,r-200-500,c,ecos,947.49,-605.4946058363041,1
36,r-200-500,c,scs,998.58,-605.4946952017667,1
37,r-500-2000,m,f,17564.33,-1951.5897471640667,1
38,r-500-2000,c,dflt,69425.01,-1951.5895848753544,1
39,r-500-2000,c,ecos,5259.05,-1951.589738838193,1
40,r-500-2000,c,scs,5039.45,-1951.595582838482,1

